Recursive Path-Summing Simulation of Quantum Computation

Classical simulation of quantum computation has often been viewed as the method to determine where the horizon of quantum supremacy is located---that is, where quantum computation can no longer be simulated by classical methods. As of now, the 50 qubit threshold for quantum supremacy has been determined largely by the state vector simulation method's exponential space demands placing an upper bound on simulation memory capabilities. To investigate this claim, we present and test an implementation of a known path integral simulation algorithm running in linear space; the method is based on recursively traversing the underlying computation tree for quantum algorithms and summing over possible amplitudes. We find that the implementation is able to simulate the hidden subgroup method (HSP) standard method---a notable class of circuits including Shor's algorithm amongst others---in a reasonable amount of time using extremely low memory, as well as other circuits with similar parameters. The performance results of this algorithm suggest that it can serve as a feasible alternative to state vector simulation and that with respect to the HSP standard method, quantum supremacy may be more accurately measured using the recursive path-summing method on large numbers of qubits, compared to the state vector method.

==> h_space_aaron.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6
16 1.6
18 1.6
20 1.6

==> h_space_pocket.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6666667
16 1.6666667
18 1.6666667
20 1.7

==> h_space_vec.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.666666667
14 1.8
16 2.6
18 5.6
20 17.6

==> h_time_aaron.dat <==
n time
4 0.225607
6 0.4478373333
8 10.763937
10 417.77996
12 16000
14
16
18
20

==> h_time_pocket.dat <==
n time
4 0.2109006667
6 0.2411916667
8 0.4367233333
10 1.517919667
12 11.122164
14 96.229798
16 845.0862947
18 7000
20

==> h_time_vec.dat <==
n time
4 0.216517
6 0.215125
8 0.2156476667
10 0.2145216667
12 0.217519
14 0.2299466667
16 0.288607
18 0.5305686667
20 1.45066

==> hsp_space_aaron.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6
16 1.6
18 1.6
20 1.6

==> hsp_space_pocket.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6
16 1.6
18 1.666666667
20 1.666666667

==> hsp_space_vec.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.7
14 1.8
16 2.6
18 5.6
20 17.6

==> hsp_time_aaron.dat <==
n time
4 0.214972
6 4.375882333
8 2707.470221
10 12000000
12
14
16
18
20

==> hsp_time_pocket.dat <==
n time
4 0.218248
6 0.219099
8 0.2154716667
10 0.2333773333
12 0.4043743333
14 0.5971663333
16 1.098883667
18 4.686597
20 13.40002233

==> hsp_time_vec.dat <==
n time
4 0.214866
6 0.2180553333
8 0.216733
10 0.215864
12 0.2172116667
14 0.2317653333
16 0.2962586667
18 0.5969266667
20 1.741923667

==> lqft_space_aaron.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6
16 1.6
18 1.6
20 1.6

==> lqft_space_pocket.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.633333333
14 1.666666667
16 1.7
18 1.7
20 1.7

==> lqft_space_vec.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.633333333
14 1.833333333
16 2.6
18 5.6
20 17.6

==> lqft_time_aaron.dat <==
n time
4 0.5739573333
6 665.938181
8 72000000
10
12
14
16
18
20

==> lqft_time_pocket.dat <==
n time
4 0.2160763333
6 0.252479
8 0.5100576667
10 2.860293667
12 22.94984967
14 216.513093
16 2129.92159
18 20000
20

==> lqft_time_vec.dat <==
n time
4 0.2138063333
6 0.214491
8 0.2180566667
10 0.2177873333
12 0.221392
14 0.2591776667
16 0.4618873333
18 1.302427667
20 4.947301667

==> qft_space_aaron.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6
16 1.6
18 1.6
20 1.6

==> qft_space_pocket.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.6
14 1.6
16 1.6
18 1.6
20 1.6

==> qft_space_vec.dat <==
n time
4 1.6
6 1.6
8 1.6
10 1.6
12 1.7
14 1.86666667
16 2.6
18 5.6
20 17.6

==> qft_time_aaron.dat <==
n time
4 0.222098
6 2.565280333
8 1280.795977
10 5000000
12
14
16
18
20

==> qft_time_pocket.dat <==
n time
4 0.2135326667
6 0.2171386667
8 0.220661
10 0.217175
12 0.220816
14 0.2341283333
16 0.2555933333
18 0.3015053333
20 0.4087513333

==> qft_time_vec.dat <==
n time
4 0.2120586667
6 0.2149903333
8 0.2147616667
10 0.2146606667
12 0.220601
14 0.240714
16 0.3357793333
18 0.7473366667
20 2.711495
